Rail-5k: a Real-World Dataset for Rail Surface Defects Detection

This paper presents the Rail-5k dataset for benchmarking the performance of visual algorithms in a real-world application scenario, namely the rail surface defects detection task. We collected over 5k high-quality images from railways across China, and annotated 1100 images with the help from railway experts to identify the most common 13 types of rail defects. The dataset can be used for two settings both with unique challenges, the first is the fully-supervised setting using the 1k+ labeled images for training, fine-grained nature and long-tailed distribution of defect classes makes it hard for visual algorithms to tackle. The second is the semi-supervised learning setting facilitated by the 4k unlabeled images, these 4k images are uncurated containing possible image corruptions and domain shift with the labeled images, which can not be easily tackle by previous semi-supervised learning methods. We believe our dataset could be a valuable benchmark for evaluating robustness and reliability of visual algorithms.

==> figure/loss_metrics_plot/results.txt <==
     epoch     内存      t_box      t_obj        t_cls          A                B              size   P            R                  m_05      m_0595     v_box       v_obj       v_cls
     0/299     2.48G    0.1117   0.07716   0.06622    0.2551       207       640   0.07692 0.0003611   0.01865  0.004597   0.09829   0.06478   0.05602
     1/299     2.48G   0.09215   0.08613   0.04867    0.2269       184       640   0.06369    0.1631    0.1073   0.03748   0.08378   0.06536   0.04104
     2/299     2.48G   0.08378   0.08694   0.03894    0.2097        96       640     0.138    0.2129    0.1483   0.04855   0.07625   0.06678   0.03394
     3/299     2.48G   0.07828   0.08845   0.03313    0.1999       141       640     0.193    0.2608    0.1685   0.04658   0.07617   0.06528   0.02862
     4/299     2.48G   0.07612    0.0826   0.02948    0.1882       136       640    0.1772     0.305    0.2228   0.08548   0.07244   0.06439   0.02516
     5/299     2.48G   0.07556   0.08099   0.02655    0.1831       272       640    0.2509    0.2774    0.2203    0.1044    0.0766   0.05977    0.0237
     6/299     2.48G     0.074   0.07994   0.02477    0.1787       157       640    0.2053    0.3951    0.2736    0.1217   0.06852   0.06117   0.02135
     7/299     2.48G   0.07449    0.0782   0.02345    0.1761       219       640    0.2091    0.4356    0.2975    0.1172   0.06828   0.06096   0.02051
     8/299     2.48G   0.07581   0.07309   0.02223    0.1711       176       640    0.2139    0.4234    0.2991    0.1375   0.07725   0.05226   0.02006
     9/299     2.48G   0.07291   0.07007   0.02089    0.1639       202       640    0.2876    0.5018     0.369    0.1644   0.06664    0.0558   0.01845
    10/299     2.48G   0.06577   0.07615   0.01954    0.1615       230       640    0.2719      0.48    0.3701    0.1615   0.06282   0.06047   0.01821
    11/299     2.48G   0.06097   0.07621   0.01883     0.156       120       640    0.2333    0.5311    0.4403    0.2174   0.05719   0.06122   0.01711
    12/299     2.48G   0.06075   0.07613   0.01809     0.155        90       640    0.2918    0.5292     0.433    0.2224   0.05547   0.06169   0.01688
    13/299     2.48G    0.0592   0.07728   0.01727    0.1537       261       640    0.3128    0.5301    0.4677    0.2395   0.05495   0.06046   0.01685
    14/299     2.48G   0.05705   0.07498   0.01697     0.149       245       640    0.3142    0.5582    0.4757    0.2574   0.05179   0.06081    0.0157
    15/299     2.48G   0.05629   0.07659   0.01602    0.1489       165       640     0.293    0.5507    0.4722    0.2552   0.05389   0.06164   0.01558
    16/299     2.48G    0.0567   0.07519   0.01604    0.1479       181       640    0.3171    0.5717    0.4988    0.2774   0.05271   0.05987   0.01525
    17/299     2.48G   0.05549   0.07518   0.01555    0.1462       100       640    0.3197    0.5814    0.4921    0.2664   0.05175   0.06055   0.01491
    18/299     2.48G   0.05468   0.07485   0.01509    0.1446       210       640    0.3084      0.58    0.5009    0.2691   0.05092   0.05964   0.01479
    19/299     2.48G   0.05388   0.07501   0.01521    0.1441       118       640    0.3473    0.5853    0.5168    0.2877    0.0498   0.05955   0.01458
    20/299     2.48G   0.05444   0.07497     0.015    0.1444       157       640    0.3576    0.5551    0.4945    0.2826   0.05018   0.06075   0.01443
    21/299     2.48G   0.05321   0.07236   0.01461    0.1402       194       640    0.3274     0.586    0.5064    0.2955   0.05061   0.05962   0.01447
    22/299     2.48G   0.05256   0.07079   0.01465     0.138       183       640    0.3318    0.5827    0.5206     0.303   0.04928   0.06008   0.01386
    23/299     2.48G    0.0527   0.07121    0.0142    0.1381       116       640     0.363    0.5754    0.5219    0.2984   0.04848   0.05907   0.01371
    24/299     2.48G   0.05281   0.07362   0.01407    0.1405       262       640    0.3609    0.5766    0.5227    0.2981   0.04954   0.05823    0.0136
    25/299     2.48G   0.05195   0.07301   0.01381    0.1388       140       640    0.3466    0.5946    0.5328    0.3135   0.04773   0.05918   0.01353
    26/299     2.48G    0.0504   0.07317   0.01337    0.1369       170       640    0.3696    0.5786    0.5317    0.3138     0.048   0.05846   0.01332
    27/299     2.48G   0.05134   0.07341   0.01323     0.138       184       640    0.4242    0.5905    0.5341     0.308   0.04715   0.06107   0.01347
    28/299     2.48G   0.05063   0.07433   0.01363    0.1386       223       640    0.4345    0.6013    0.5417     0.311   0.04747   0.05935   0.01349
    29/299     2.48G   0.05025   0.07208   0.01341    0.1357       210       640    0.4422    0.5824    0.5224    0.3043   0.04769   0.06015   0.01304
    30/299     2.48G   0.04991   0.07268   0.01298    0.1356       195       640    0.4495    0.5945    0.5424     0.322   0.04685   0.05884   0.01292
    31/299     2.48G   0.04975   0.07081   0.01327    0.1338       203       640     0.418    0.6076    0.5512    0.3081   0.04767   0.05905   0.01273
    32/299     2.48G   0.05021   0.06961   0.01309    0.1329       209       640    0.4301    0.5865    0.5447    0.3157   0.04858   0.05862   0.01285
    33/299     2.48G   0.04934   0.07001   0.01267     0.132       161       640    0.4174    0.5974    0.5538    0.3046   0.04731   0.05947   0.01265
    34/299     2.48G   0.04849   0.07019   0.01265    0.1313       133       640     0.406     0.614    0.5618    0.3244   0.04681   0.05916    0.0124
    35/299     2.48G   0.04875   0.07096   0.01274    0.1324       156       640    0.3892    0.6117    0.5615    0.3211   0.04654   0.05999   0.01244
    36/299     2.48G   0.04906   0.07147   0.01263    0.1332       145       640     0.398    0.6167    0.5692    0.3379   0.04613    0.0585   0.01237
    37/299     2.48G   0.04851   0.06837   0.01245    0.1293       104       640    0.4087    0.6031    0.5561     0.322   0.04691   0.05875   0.01251
    38/299     2.48G   0.04818   0.06852   0.01233     0.129       210       640    0.4166    0.6078    0.5627    0.3345   0.04649   0.05864   0.01241
    39/299     2.48G   0.04875   0.07137   0.01242    0.1325       141       640    0.3888    0.5991    0.5515    0.3195    0.0471    0.0592   0.01233
    40/299     2.48G   0.04857   0.07141   0.01207    0.1321       168       640    0.3971    0.6162    0.5601    0.3356     0.047   0.06059   0.01225
    41/299     2.48G   0.04817      0.07   0.01219    0.1304       200       640     0.397    0.6097    0.5608    0.3255    0.0457   0.05826   0.01212
    42/299     2.48G   0.04758   0.06889   0.01199    0.1285       274       640    0.4106    0.6011    0.5525    0.3311    0.0461   0.05811   0.01217
    43/299     2.48G   0.04779   0.06889   0.01216    0.1288       214       640    0.3957    0.6209    0.5562    0.3236    0.0459   0.05898   0.01206
    44/299     2.48G   0.04756   0.06926   0.01199    0.1288       248       640    0.3847    0.6099    0.5492     0.329   0.04628   0.05951   0.01208
    45/299     2.48G   0.04765   0.07171   0.01207    0.1314       168       640    0.3757    0.6151    0.5503     0.325   0.04664   0.06082   0.01212
    46/299     2.48G   0.04705   0.06807   0.01185     0.127       336       640    0.3921     0.611    0.5513    0.3379   0.04596   0.06009   0.01182
    47/299     2.48G   0.04612   0.06674   0.01147    0.1243       194       640    0.3798    0.6308    0.5657    0.3441   0.04531   0.05964   0.01213
    48/299     2.48G   0.04708   0.06754   0.01198    0.1266       161       640    0.4013    0.6242    0.5623    0.3358   0.04524   0.05884   0.01185
    49/299     2.48G    0.0468   0.06889   0.01184    0.1275       198       640    0.3892    0.6155    0.5546    0.3236   0.04553   0.05991   0.01161
    50/299     2.48G   0.04595   0.06736   0.01139    0.1247       200       640    0.3885    0.6262    0.5593    0.3371   0.04546   0.05963   0.01163
    51/299     2.48G   0.04609   0.06716   0.01159    0.1248       161       640     0.401    0.5977     0.558    0.3411   0.04489   0.05965   0.01161
    52/299     2.48G   0.04581   0.06524   0.01156    0.1226       170       640    0.3935     0.621    0.5645    0.3483    0.0445   0.05923   0.01167
    53/299     2.48G   0.04645   0.06722    0.0114    0.1251       214       640    0.3968    0.6213    0.5594    0.3353   0.04503   0.05921   0.01154
    54/299     2.48G   0.04665   0.06804   0.01145    0.1261       154       640    0.3846    0.6178     0.561    0.3412   0.04503   0.05954   0.01158
    55/299     2.48G   0.04664   0.06831   0.01122    0.1262       247       640    0.3858    0.6252    0.5666    0.3431   0.04448   0.05974   0.01183
    56/299     2.48G   0.04608   0.06771   0.01156    0.1254       205       640    0.4038    0.6123    0.5595    0.3363   0.04502   0.05932   0.01145
    57/299     2.48G   0.04575   0.06836   0.01111    0.1252       211       640    0.4348    0.6067    0.5582    0.3379   0.04488   0.05913   0.01171
    58/299     2.48G   0.04557   0.06929   0.01135    0.1262       234       640    0.3877    0.6226    0.5568    0.3424   0.04488   0.05922   0.01151
    59/299     2.48G   0.04599   0.06533   0.01137    0.1227       175       640    0.3859    0.6255    0.5594     0.339   0.04494   0.05917   0.01149
    60/299     2.48G   0.04572   0.06724   0.01111    0.1241       122       640    0.4082    0.6149    0.5701    0.3503    0.0446    0.0589   0.01135
    61/299     2.48G   0.04499   0.06802   0.01109    0.1241       192       640    0.4072    0.6265    0.5658    0.3482   0.04424   0.06085   0.01142
    62/299     2.48G   0.04455   0.06483   0.01096    0.1203       145       640    0.4118    0.6143    0.5645    0.3426   0.04435   0.06027   0.01175
    63/299     2.48G   0.04426   0.06593   0.01089    0.1211       236       640    0.4152    0.6186    0.5669    0.3519   0.04468   0.06178   0.01169
    64/299     2.48G   0.04506   0.06473   0.01108    0.1209       162       640    0.4017     0.636    0.5661    0.3483   0.04465   0.06059   0.01145
    65/299     2.48G   0.04483   0.06487   0.01102    0.1207       152       640    0.4168     0.632    0.5689    0.3495   0.04439    0.0601   0.01162
    66/299     2.48G   0.04489   0.06569   0.01086    0.1214       215       640    0.4004    0.6165    0.5545    0.3434   0.04534   0.06049   0.01148
    67/299     2.48G   0.04482   0.06459    0.0109    0.1203       166       640    0.4222     0.624    0.5649    0.3484   0.04403   0.05958     0.011
    68/299     2.48G   0.04447   0.06581   0.01077     0.121       166       640    0.4227    0.6111    0.5613    0.3492   0.04389   0.05883   0.01136
    69/299     2.48G   0.04476   0.06631   0.01087    0.1219       101       640    0.4169    0.6141    0.5611    0.3526    0.0443   0.06088   0.01135
    70/299     2.48G   0.04392   0.06535   0.01067    0.1199       109       640    0.4235    0.6206    0.5649     0.345   0.04414   0.05949   0.01122
    71/299     2.48G   0.04452    0.0642   0.01074    0.1195       120       640    0.3922    0.6237    0.5594    0.3423   0.04414   0.05959   0.01136
    72/299     2.48G   0.04425   0.06522   0.01057      0.12       173       640    0.4285    0.6207    0.5687    0.3514   0.04416   0.05938   0.01117
    73/299     2.48G   0.04422   0.06578    0.0106    0.1206       207       640    0.4092     0.631     0.568    0.3507   0.04401   0.05947   0.01133
    74/299     2.48G   0.04407   0.06419   0.01072     0.119       227       640    0.4167    0.6271    0.5702    0.3508    0.0436   0.05935   0.01111
    75/299     2.48G   0.04382   0.06543   0.01049    0.1197       132       640    0.3954    0.6303    0.5664    0.3535   0.04401    0.0617   0.01131
    76/299     2.48G   0.04408   0.06569   0.01054    0.1203       139       640    0.4045    0.6253    0.5588     0.351   0.04365   0.05923   0.01119
    77/299     2.48G   0.04398   0.06486   0.01053    0.1194       157       640    0.4221    0.6215     0.569     0.356   0.04403   0.06012   0.01128
    78/299     2.48G   0.04284   0.06389   0.01044    0.1172        97       640    0.3851    0.6297    0.5591     0.349   0.04421   0.06166    0.0111
    79/299     2.48G   0.04364   0.06558   0.01036    0.1196       240       640    0.4196    0.6372    0.5788    0.3579   0.04398   0.06076   0.01139
    80/299     2.48G   0.04337   0.06316   0.01047     0.117        86       640    0.4144    0.6197     0.572    0.3627   0.04335   0.06004   0.01124
    81/299     2.48G   0.04379   0.06347   0.01053    0.1178       168       640    0.4164    0.6175    0.5644    0.3476   0.04417   0.06014   0.01142
    82/299     2.48G   0.04419   0.06404   0.01037    0.1186       305       640    0.4112    0.6288    0.5707    0.3531   0.04357   0.06011   0.01108
    83/299     2.48G   0.04366   0.06491   0.01043     0.119       138       640    0.4156    0.6333    0.5809    0.3616   0.04424   0.06123   0.01129
    84/299     2.48G   0.04393    0.0629   0.01038    0.1172       169       640    0.4162    0.6232    0.5736    0.3653   0.04357   0.06115    0.0111
    85/299     2.48G   0.04385   0.06418   0.01025    0.1183       232       640    0.4129    0.6301    0.5686    0.3457   0.04346   0.06052   0.01104
    86/299     2.48G    0.0426   0.06382   0.01022    0.1166       176       640    0.4114    0.6414    0.5744    0.3559   0.04353   0.06054   0.01084
    87/299     2.48G   0.04321   0.06511   0.01008    0.1184       198       640    0.4088    0.6253     0.564    0.3528   0.04447   0.06333   0.01161
    88/299     2.48G   0.04307   0.06372   0.01035    0.1171       183       640    0.3984    0.6324    0.5754    0.3613   0.04361   0.06231   0.01104
    89/299     2.48G   0.04276   0.06335   0.01009    0.1162       154       640    0.4113     0.637    0.5807    0.3647   0.04342   0.06168   0.01107
    90/299     2.48G   0.04284   0.06382   0.01008    0.1167       178       640    0.4081    0.6281     0.568    0.3628   0.04382   0.06145   0.01107
    91/299     2.48G   0.04277   0.06369   0.01004    0.1165       133       640    0.4125    0.6342    0.5805    0.3666   0.04392   0.06218    0.0111
    92/299     2.48G   0.04271   0.06296   0.01018    0.1158       142       640    0.4091    0.6212    0.5696    0.3553   0.04384   0.06231   0.01104
    93/299     2.48G   0.04282   0.06361   0.01004    0.1165       215       640    0.4099    0.6254    0.5737    0.3569   0.04381   0.06149   0.01103
    94/299     2.48G   0.04248   0.05995   0.01006    0.1125       139       640     0.413    0.6198    0.5722    0.3651   0.04475   0.06358   0.01124
    95/299     2.48G   0.04264   0.06073   0.01012    0.1135       153       640     0.418    0.6117    0.5728    0.3599    0.0435   0.06109   0.01081
    96/299     2.48G    0.0429   0.06395   0.01024    0.1171       208       640    0.4257    0.6251    0.5724    0.3637    0.0432   0.06027   0.01079
    97/299     2.48G    0.0427    0.0634   0.01016    0.1163       130       640    0.4137    0.6272    0.5723    0.3638   0.04322   0.06047   0.01088
    98/299     2.48G   0.04226   0.06314   0.01013    0.1155       130       640    0.4287    0.6343     0.584    0.3654   0.04304   0.06054   0.01077
    99/299     2.48G   0.04196   0.06431  0.009888    0.1162       168       640    0.4182     0.629     0.573     0.362   0.04378   0.06323   0.01124
   100/299     2.48G   0.04178    0.0622  0.009946    0.1139       134       640    0.4178    0.6205    0.5782    0.3635   0.04316   0.06245   0.01081
   101/299     2.48G   0.04253   0.06414  0.009887    0.1166       216       640    0.4354    0.6339    0.5727    0.3636   0.04312   0.06142   0.01075
   102/299     2.48G    0.0426   0.06481  0.009898    0.1173       121       640    0.4158    0.6293    0.5778    0.3607   0.04328   0.06308   0.01096
   103/299     2.48G   0.04188   0.06212   0.00992    0.1139       221       640    0.4166    0.6373    0.5731    0.3571    0.0436     0.061    0.0108
   104/299     2.48G   0.04222   0.06178  0.009836    0.1138       137       640     0.418    0.6383      0.58    0.3595   0.04315   0.06117   0.01055
   105/299     2.48G   0.04206   0.06207  0.009895     0.114       261       640    0.4171    0.6379    0.5789    0.3687   0.04333   0.06128    0.0108
   106/299     2.48G   0.04187   0.06256  0.009836    0.1143       203       640    0.4288    0.6191    0.5792    0.3683   0.04357   0.06241   0.01109
   107/299     2.48G   0.04176   0.06255  0.009968    0.1143       200       640    0.4191    0.6242    0.5688    0.3647   0.04327    0.0625   0.01098
   108/299     2.48G   0.04184   0.06164  0.009962    0.1134       146       640    0.4161    0.6237    0.5765    0.3625   0.04365   0.06227   0.01118
   109/299     2.48G   0.04137   0.06515  0.009838    0.1164       356       640    0.4315    0.6289     0.575    0.3601   0.04344    0.0614   0.01097
   110/299     2.48G   0.04118   0.06243  0.009512    0.1131       332       640    0.4278    0.6214    0.5697    0.3578   0.04362   0.06264   0.01106
   111/299     2.48G    0.0414    0.0606  0.009834    0.1118       136       640    0.4006    0.6341    0.5748    0.3648   0.04377   0.06376   0.01125
   112/299     2.48G   0.04162   0.06258  0.009696    0.1139       149       640     0.421    0.6185     0.577    0.3669   0.04323   0.06133    0.0109
   113/299     2.48G   0.04128   0.06343  0.009678    0.1144       181       640    0.4327     0.625    0.5778    0.3655   0.04307   0.06201   0.01082
   114/299     2.48G   0.04166   0.06118  0.009828    0.1127       136       640    0.4246    0.6185    0.5742    0.3663   0.04308   0.06171   0.01082
   115/299     2.48G   0.04117   0.06221  0.009775    0.1132       199       640    0.4338    0.6122    0.5744    0.3675   0.04441   0.06368   0.01126
   116/299     2.48G   0.04119   0.06057  0.009795    0.1115       148       640    0.4333    0.6134    0.5766    0.3613   0.04383    0.0636   0.01106
   117/299     2.48G   0.04106   0.06186  0.009623    0.1125       192       640    0.4299    0.6161    0.5794    0.3664   0.04358    0.0627    0.0109
   118/299     2.48G   0.04163     0.064  0.009705    0.1153       334       640    0.4391    0.6192    0.5746    0.3661   0.04362    0.0628    0.0111
   119/299     2.48G   0.04068   0.06043  0.009471    0.1106       206       640    0.4298    0.6204    0.5694    0.3645   0.04341   0.06303   0.01103
   120/299     2.48G   0.04081   0.06019  0.009499    0.1105       210       640    0.4329    0.6215    0.5752    0.3652   0.04331    0.0618   0.01076
   121/299     2.48G   0.04055   0.06173  0.009542    0.1118       152       640    0.4358    0.6276    0.5842     0.373   0.04271   0.06084   0.01052
   122/299     2.48G   0.04121   0.05999  0.009459    0.1107       195       640    0.4299    0.6142    0.5751    0.3649   0.04389   0.06318   0.01102
   123/299     2.48G    0.0411    0.0603  0.009663    0.1111       201       640    0.5137    0.6357    0.5786    0.3661   0.04408   0.06441   0.01124
   124/299     2.48G    0.0407   0.06038  0.009312    0.1104       291       640    0.4261    0.6329    0.5764    0.3668   0.04324   0.06283   0.01127
   125/299     2.48G   0.04138   0.06042  0.009573    0.1114       172       640    0.4245    0.6325    0.5768    0.3614   0.04295   0.06197   0.01084
   126/299     2.48G   0.04019    0.0609   0.00952    0.1106       160       640    0.4283    0.6216    0.5824    0.3702   0.04313   0.06286   0.01069
   127/299     2.48G   0.04042     0.061  0.009614     0.111       158       640    0.5027    0.6342     0.586    0.3651   0.04353   0.06368   0.01085
   128/299     2.48G   0.04047    0.0603  0.009677    0.1105        84       640    0.4251    0.6266    0.5856    0.3706   0.04303   0.06379    0.0107
   129/299     2.48G    0.0405   0.05803  0.009207    0.1077        89       640     0.425     0.629    0.5858      0.37   0.04361   0.06384   0.01086
   130/299     2.48G   0.04022   0.05951  0.009215    0.1089       131       640     0.433     0.627    0.5835    0.3722   0.04349   0.06354   0.01084
   131/299     2.48G   0.04011   0.06101  0.009333    0.1105       185       640    0.4303    0.6249    0.5807    0.3654   0.04383   0.06323   0.01105
   132/299     2.48G   0.04034   0.06101  0.009339    0.1107       204       640     0.429    0.6234    0.5802    0.3649   0.04354   0.06361   0.01095
   133/299     2.48G   0.04026   0.06034  0.009429      0.11       247       640    0.4268    0.6132    0.5755    0.3666   0.04342   0.06409   0.01105
   134/299     2.48G   0.04022   0.06095  0.009321    0.1105        99       640     0.433    0.6145    0.5849    0.3722   0.04317   0.06246   0.01088
   135/299     2.48G    0.0405   0.06023  0.009335    0.1101       170       640    0.4247    0.6124    0.5757    0.3683   0.04318   0.06208   0.01092
   136/299     2.48G   0.04037   0.05999  0.009316    0.1097       230       640    0.4372    0.6179     0.573    0.3665   0.04344   0.06363   0.01101
   137/299     2.48G    0.0399   0.05992  0.009284    0.1091       167       640    0.4327    0.6169    0.5758    0.3682   0.04306   0.06262    0.0109
   138/299     2.48G   0.04002   0.05927  0.009209    0.1085        77       640    0.5251    0.6168    0.5832    0.3693   0.04284   0.06261   0.01101
   139/299     2.48G   0.03938   0.06024  0.009073    0.1087       166       640     0.423    0.6254    0.5831    0.3692   0.04275    0.0622   0.01066
   140/299     2.48G    0.0399   0.06005  0.009168    0.1091        99       640    0.4554    0.6175      0.58    0.3709   0.04303    0.0623   0.01056
   141/299     2.48G   0.03983   0.05883  0.009166    0.1078       165       640    0.5161    0.6238     0.584    0.3737   0.04311   0.06288    0.0106
   142/299     2.48G   0.03978   0.05874  0.009127    0.1076       220       640    0.4443    0.6251    0.5727     0.365    0.0429   0.06202   0.01083
   143/299     2.48G   0.03952   0.05934  0.009216    0.1081       149       640    0.4863    0.6061    0.5793    0.3681   0.04286   0.06235   0.01081
   144/299     2.48G   0.03954   0.06041  0.009268    0.1092       121       640    0.5134    0.6149    0.5741    0.3625   0.04308   0.06314    0.0107
   145/299     2.48G   0.03956   0.05767  0.009078    0.1063       192       640     0.446     0.624    0.5778    0.3693   0.04341    0.0646   0.01102
   146/299     2.48G   0.03897   0.05876  0.009011    0.1067       223       640    0.4642    0.6254    0.5799    0.3651   0.04336   0.06323   0.01092
   147/299     2.48G   0.03953   0.06021  0.009163    0.1089       129       640    0.4349    0.6104    0.5739    0.3689   0.04328   0.06418   0.01101
   148/299     2.48G   0.03964    0.0586  0.009085    0.1073        92       640    0.4595    0.6398    0.5778     0.373   0.04288    0.0636   0.01081
   149/299     2.48G   0.03986   0.05945  0.009097    0.1084       214       640     0.448    0.6462    0.5866    0.3654   0.04365   0.06505   0.01113
   150/299     2.48G   0.03906   0.05886  0.008975    0.1069       251       640     0.468    0.6327     0.583    0.3755   0.04284   0.06272   0.01085
   151/299     2.48G   0.03895   0.05619  0.008986    0.1041       170       640    0.4569    0.6271    0.5811    0.3723   0.04286   0.06326   0.01102
   152/299     2.48G   0.03973   0.06006  0.009209     0.109       196       640    0.4684    0.6226    0.5787    0.3715   0.04308   0.06401   0.01078
   153/299     2.48G   0.03949   0.05877  0.009167    0.1074       256       640    0.4759    0.6302    0.5841    0.3706   0.04339   0.06463   0.01088
   154/299     2.48G    0.0387   0.05958  0.008916    0.1072       105       640    0.4826    0.6281    0.5843    0.3758   0.04327   0.06468   0.01097
   155/299     2.48G   0.03907   0.05887  0.008972    0.1069       105       640    0.4694    0.6365    0.5878    0.3702   0.04375   0.06532   0.01118
   156/299     2.48G   0.03922    0.0601  0.009196    0.1085       109       640    0.4613    0.6365    0.5822    0.3754   0.04332    0.0641   0.01111
   157/299     2.48G   0.03893   0.05719  0.009007    0.1051       196       640    0.4752    0.6402    0.5824    0.3667   0.04338   0.06482   0.01102
   158/299     2.48G   0.03915   0.05793  0.008847    0.1059       345       640    0.4691    0.6393    0.5841    0.3707   0.04344   0.06547   0.01112
   159/299     2.48G    0.0388   0.05943  0.008983    0.1072       128       640    0.4388    0.6285    0.5768    0.3686     0.043    0.0642   0.01071
   160/299     2.48G   0.03888   0.05868  0.008964    0.1065       133       640    0.4601    0.6352     0.577    0.3672   0.04298   0.06393   0.01077
   161/299     2.48G   0.03891   0.05772  0.009035    0.1057        63       640    0.4455    0.6363    0.5732    0.3681   0.04252   0.06319   0.01064
   162/299     2.48G   0.03858   0.05805  0.008785    0.1054       176       640    0.4532    0.6234    0.5819    0.3721   0.04279    0.0629   0.01064
   163/299     2.48G   0.03852   0.06003  0.008881    0.1074       236       640    0.4607    0.6335     0.576    0.3736   0.04306    0.0639   0.01077
   164/299     2.48G   0.03861   0.05762  0.008751     0.105        85       640    0.4595     0.619    0.5797    0.3699   0.04348   0.06423   0.01087
   165/299     2.48G   0.03819   0.05704  0.008709    0.1039       161       640    0.4524    0.6301    0.5821    0.3692   0.04359   0.06606   0.01107
   166/299     2.48G   0.03825   0.05701  0.008834    0.1041       147       640    0.4572    0.6226    0.5718    0.3674   0.04372   0.06621   0.01101
   167/299     2.48G   0.03855   0.05757  0.009007    0.1051       143       640    0.4527    0.6237    0.5769    0.3724   0.04285   0.06474   0.01078
   168/299     2.48G   0.03839   0.05622   0.00873    0.1033       210       640    0.4424    0.6299    0.5762    0.3729   0.04301   0.06503   0.01074
   169/299     2.48G   0.03822   0.05681  0.008849    0.1039       228       640    0.4522    0.6285    0.5819    0.3689    0.0433   0.06552   0.01084
   170/299     2.48G   0.03841   0.05809  0.008889    0.1054       160       640    0.4554     0.619    0.5774    0.3717   0.04294    0.0644   0.01087
   171/299     2.48G   0.03873   0.05674  0.008799    0.1043       121       640    0.4926    0.6346    0.5883    0.3696   0.04287   0.06397   0.01069
   172/299     2.48G   0.03818   0.05648  0.008954    0.1036       135       640     0.461    0.6284    0.5787    0.3703   0.04277   0.06379   0.01066
   173/299     2.48G   0.03863   0.05891  0.008801    0.1063       328       640    0.4564    0.6405    0.5841    0.3726   0.04299   0.06513   0.01074
   174/299     2.48G   0.03775   0.05792  0.008636    0.1043       208       640    0.4588    0.6322    0.5859    0.3814   0.04282   0.06437   0.01067
   175/299     2.48G     0.038   0.05698  0.008701    0.1037        90       640    0.4627    0.6321    0.5787    0.3729   0.04285   0.06502   0.01085
   176/299     2.48G   0.03874   0.05848  0.008896    0.1061       101       640    0.4615    0.6383    0.5813    0.3763   0.04276   0.06459   0.01069
   177/299     2.48G   0.03815   0.05803  0.008745    0.1049       100       640    0.4556    0.6291    0.5802    0.3754   0.04273   0.06467   0.01067
   178/299     2.48G    0.0377   0.05722  0.008721    0.1036       225       640    0.4495    0.6251    0.5814    0.3768   0.04257   0.06425   0.01041
   179/299     2.48G    0.0381   0.05767  0.008728    0.1045       157       640    0.4575    0.6247    0.5766    0.3716   0.04275   0.06488   0.01064
   180/299     2.48G   0.03759   0.05679   0.00853    0.1029       292       640    0.4752    0.6274    0.5786    0.3722   0.04265   0.06437   0.01084
   181/299     2.48G    0.0372   0.05526   0.00848    0.1009       146       640    0.4482    0.6312    0.5781     0.371   0.04303    0.0659   0.01086
   182/299     2.48G   0.03787   0.05644  0.008728     0.103       265       640    0.4417    0.6267     0.575     0.368   0.04287   0.06464   0.01075
   183/299     2.48G   0.03798   0.05576  0.008489    0.1022       170       640    0.4486    0.6393    0.5837    0.3732   0.04302   0.06486   0.01066
   184/299     2.48G   0.03768   0.05778    0.0087    0.1042       188       640     0.455    0.6298    0.5804    0.3722   0.04303   0.06533    0.0106
   185/299     2.48G   0.03765   0.05807  0.008642    0.1044       181       640    0.4478    0.6299    0.5774    0.3723    0.0426   0.06363   0.01036
   186/299     2.48G   0.03732   0.05515  0.008528     0.101       238       640    0.4568    0.6248    0.5817     0.373   0.04288    0.0655   0.01049
   187/299     2.48G   0.03764   0.05622  0.008717    0.1026       139       640    0.4639    0.6323    0.5835    0.3773   0.04258   0.06493   0.01049
   188/299     2.48G    0.0376   0.05688  0.008615    0.1031       101       640    0.4661    0.6161    0.5759    0.3722   0.04311   0.06719   0.01088
   189/299     2.48G   0.03829   0.05741  0.008639    0.1043       312       640    0.4591    0.6323    0.5795    0.3735   0.04257   0.06536   0.01066
   190/299     2.48G   0.03759   0.05767  0.008696     0.104       285       640    0.4593    0.6288    0.5791    0.3727    0.0435   0.06724    0.0108
   191/299     2.48G   0.03674    0.0561  0.008357    0.1012       112       640    0.4508    0.6313    0.5767    0.3736   0.04297   0.06609   0.01079
   192/299     2.48G   0.03723   0.05475  0.008709    0.1007       164       640    0.4557     0.623    0.5732    0.3719   0.04304   0.06672    0.0106
   193/299     2.48G   0.03745   0.05572  0.008384    0.1016       135       640    0.4529    0.6306      0.58    0.3723   0.04274   0.06515    0.0106
   194/299     2.48G   0.03718   0.05763  0.008409    0.1032       228       640    0.4676     0.637    0.5862    0.3743   0.04249   0.06556   0.01071
   195/299     2.48G   0.03743   0.05638   0.00858    0.1024       180       640    0.4735     0.622    0.5808    0.3733   0.04289   0.06648   0.01096
   196/299     2.48G   0.03708   0.05607  0.008437    0.1016       197       640    0.4524    0.6271    0.5867     0.378   0.04265   0.06449   0.01069
   197/299     2.48G   0.03665   0.05602   0.00842    0.1011        97       640    0.4658    0.6289    0.5766    0.3736   0.04304   0.06626   0.01085
   198/299     2.48G   0.03678    0.0551  0.008377    0.1003        50       640    0.4547    0.6372    0.5796    0.3731   0.04312   0.06711   0.01072
   199/299     2.48G   0.03643   0.05525  0.008312   0.09999       168       640    0.4644    0.6439    0.5878    0.3803   0.04285   0.06553   0.01069
   200/299     2.48G   0.03743   0.05602  0.008428    0.1019       113       640    0.4738    0.6299    0.5808    0.3761   0.04272   0.06545   0.01064
   201/299     2.48G    0.0371   0.05729  0.008345    0.1027       154       640    0.4639    0.6365    0.5876    0.3795   0.04304   0.06642   0.01076
   202/299     2.48G   0.03719    0.0547  0.008531    0.1004       159       640    0.4537    0.6324    0.5796     0.377   0.04282   0.06559   0.01064
   203/299     2.48G    0.0371   0.05453  0.008679    0.1003       283       640    0.4593    0.6332    0.5793    0.3743   0.04334   0.06684    0.0109
   204/299     2.48G   0.03633   0.05467  0.008395    0.0994       188       640    0.4787    0.6244    0.5814    0.3794   0.04308   0.06698   0.01075
   205/299     2.48G   0.03655   0.05396  0.008286    0.0988       115       640    0.4712    0.6275    0.5782    0.3734   0.04273   0.06497   0.01081
   206/299     2.48G   0.03673   0.05536  0.008372    0.1005       119       640    0.4632    0.6267    0.5769    0.3752   0.04255   0.06465   0.01075
   207/299     2.48G   0.03672   0.05373  0.008306   0.09876       182       640    0.4617    0.6171    0.5712    0.3732   0.04262   0.06576   0.01082
   208/299     2.48G   0.03649   0.05598  0.008324    0.1008       210       640    0.4565    0.6196    0.5741     0.375   0.04249   0.06396   0.01079
   209/299     2.48G   0.03681   0.05642  0.008368    0.1016       148       640    0.4602    0.6253    0.5785    0.3728   0.04273   0.06589   0.01081
   210/299     2.48G    0.0366   0.05452  0.008319   0.09944       191       640    0.4679    0.6251     0.575    0.3728   0.04269    0.0658   0.01085
   211/299     2.48G   0.03704   0.05579  0.008497    0.1013       317       640    0.4701    0.6216    0.5737    0.3709   0.04301   0.06672    0.0109
   212/299     2.48G   0.03636   0.05475  0.008322   0.09943       219       640    0.4821     0.625    0.5807    0.3745   0.04276   0.06604   0.01105
   213/299     2.48G   0.03681   0.05392    0.0083   0.09903       222       640    0.4705    0.6246    0.5758    0.3754   0.04265   0.06597   0.01092
   214/299     2.48G   0.03662   0.05614  0.008315    0.1011       267       640    0.4588    0.6257    0.5789    0.3762   0.04251   0.06472   0.01074
   215/299     2.48G   0.03603   0.05469   0.00826   0.09898       249       640    0.4885     0.627    0.5778    0.3773   0.04266   0.06532   0.01082
   216/299     2.48G   0.03621    0.0564  0.008317    0.1009       146       640    0.4626    0.6266    0.5821    0.3791    0.0424   0.06447   0.01061
   217/299     2.48G   0.03673    0.0555  0.008428    0.1007       182       640    0.4674    0.6195     0.578    0.3772   0.04263   0.06482   0.01056
   218/299     2.48G   0.03642   0.05556  0.008253    0.1002        84       640    0.4622    0.6238     0.576    0.3753   0.04271   0.06521   0.01071
   219/299     2.48G   0.03602   0.05332  0.008141   0.09748       107       640    0.4558    0.6252    0.5761    0.3752   0.04263   0.06432   0.01065
   220/299     2.48G   0.03652   0.05504  0.008197   0.09975       109       640    0.4466    0.6247    0.5751    0.3753   0.04272   0.06515   0.01086
   221/299     2.48G   0.03581   0.05187  0.008221    0.0959       133       640     0.455    0.6285    0.5762    0.3761   0.04276   0.06571   0.01076
   222/299     2.48G   0.03661   0.05451  0.008359   0.09948       286       640    0.4546    0.6334    0.5826    0.3768   0.04253   0.06533   0.01059
   223/299     2.48G    0.0354    0.0518  0.008087   0.09528       139       640    0.4584    0.6282    0.5747    0.3776   0.04237   0.06518   0.01062
   224/299     2.48G   0.03566   0.05402  0.007943   0.09762       143       640    0.4635    0.6221    0.5779    0.3832    0.0424   0.06503    0.0107
   225/299     2.48G   0.03608   0.05586  0.008262    0.1002       206       640    0.4613    0.6226      0.57    0.3777   0.04249   0.06565    0.0109
   226/299     2.48G   0.03594   0.05396  0.008241   0.09815       168       640    0.4558    0.6155    0.5711    0.3774   0.04257    0.0661   0.01087
   227/299     2.48G    0.0361   0.05466  0.008192   0.09896       109       640    0.4548    0.6248    0.5746    0.3795   0.04237   0.06561   0.01072
   228/299     2.48G   0.03594   0.05576  0.008106    0.0998       215       640    0.4589     0.623     0.582    0.3787   0.04254   0.06572   0.01069
   229/299     2.48G   0.03595    0.0535  0.008132   0.09759       184       640    0.4655    0.6248     0.581    0.3828   0.04248   0.06627    0.0106
   230/299     2.48G   0.03633   0.05436  0.008211   0.09889       231       640    0.4619    0.6276    0.5831    0.3813   0.04247   0.06629   0.01062
   231/299     2.48G   0.03654   0.05528  0.008273    0.1001        91       640    0.4722    0.6234    0.5824    0.3804   0.04242   0.06596   0.01062
   232/299     2.48G   0.03543    0.0537  0.007936   0.09706       158       640    0.4687    0.6179     0.579    0.3762   0.04267   0.06679   0.01075
   233/299     2.48G   0.03604   0.05339  0.008246   0.09768       108       640    0.4631    0.6167    0.5758    0.3764   0.04295   0.06736   0.01091
   234/299     2.48G   0.03563   0.05287  0.008075   0.09658       209       640    0.4695    0.6245    0.5775    0.3786   0.04302   0.06726   0.01085
   235/299     2.48G    0.0357   0.05458   0.00807   0.09835       210       640    0.4667    0.6229     0.578    0.3814   0.04285   0.06732   0.01079
   236/299     2.48G   0.03565   0.05237  0.008105   0.09613       179       640    0.4619    0.6205    0.5765    0.3809   0.04242    0.0666   0.01076
   237/299     2.48G   0.03558   0.05418  0.008041    0.0978       200       640    0.4656      0.62    0.5836    0.3811   0.04273   0.06723   0.01082
   238/299     2.48G   0.03544   0.05315  0.008106   0.09669       187       640    0.4705    0.6246    0.5858    0.3858   0.04276   0.06724   0.01075
   239/299     2.48G   0.03594   0.05427  0.008213   0.09843       178       640    0.4784    0.6292    0.5865    0.3869   0.04286   0.06784   0.01078
   240/299     2.48G   0.03579   0.05343  0.008063   0.09728       162       640    0.4755    0.6265     0.587    0.3821   0.04317   0.06829   0.01092
   241/299     2.48G   0.03612   0.05352  0.008171    0.0978       196       640    0.4598    0.6128    0.5762    0.3802   0.04301   0.06778   0.01083
   242/299     2.48G   0.03521   0.05233  0.008035   0.09558       150       640    0.4656    0.6161    0.5815    0.3844   0.04295   0.06787   0.01083
   243/299     2.48G   0.03534   0.05206   0.00803   0.09543       181       640    0.4639     0.621     0.578    0.3812   0.04311   0.06812   0.01096
   244/299     2.48G   0.03571   0.05394  0.008229   0.09789       196       640    0.4655     0.621    0.5731    0.3773   0.04263   0.06716   0.01072
   245/299     2.48G   0.03544   0.05346  0.008042   0.09694       261       640    0.4651    0.6164    0.5759    0.3793   0.04249   0.06733   0.01064
   246/299     2.48G   0.03546   0.05275  0.008097    0.0963       260       640    0.4683      0.63    0.5782    0.3811   0.04252    0.0677   0.01075
   247/299     2.48G    0.0355   0.05275  0.008028   0.09627       143       640    0.4627    0.6186    0.5728    0.3839   0.04268   0.06813   0.01088
   248/299     2.48G   0.03524   0.04971  0.008031   0.09298       151       640    0.4747    0.6179    0.5682    0.3783   0.04292   0.06849   0.01086
   249/299     2.48G   0.03506   0.05163  0.007884   0.09458       196       640    0.4592    0.6252    0.5729    0.3804   0.04269   0.06802   0.01077
   250/299     2.48G    0.0355   0.05451  0.008019   0.09803       126       640    0.4694    0.6173    0.5704    0.3813   0.04254   0.06763   0.01089
   251/299     2.48G   0.03609   0.05348  0.008185   0.09776       225       640     0.469      0.62    0.5722    0.3787   0.04254   0.06655    0.0107
   252/299     2.48G   0.03544   0.05561  0.007974   0.09902       160       640    0.4662    0.6168    0.5753    0.3834   0.04239   0.06613    0.0108
   253/299     2.48G   0.03527   0.05376  0.008053   0.09708       287       640    0.4709    0.6203    0.5777     0.383    0.0423    0.0666   0.01087
   254/299     2.48G   0.03562     0.056  0.007923   0.09954       269       640    0.4612    0.6142    0.5737    0.3819   0.04253    0.0674   0.01085
   255/299     2.48G   0.03584   0.05348   0.00798    0.0973       150       640    0.4576    0.6091      0.57    0.3776   0.04273   0.06741   0.01082
   256/299     2.48G   0.03516   0.05327  0.007954   0.09638       240       640    0.4589    0.6004    0.5678    0.3772   0.04268   0.06734   0.01082
   257/299     2.48G   0.03522   0.05398  0.007906    0.0971        97       640    0.4647    0.6036    0.5707    0.3808   0.04256   0.06745   0.01083
   258/299     2.48G   0.03529   0.05175  0.008059    0.0951       224       640    0.4674    0.6212    0.5779    0.3806   0.04226   0.06623   0.01075
   259/299     2.48G   0.03518    0.0525  0.007908   0.09559       339       640    0.4727    0.6238    0.5774     0.379   0.04234   0.06709    0.0108
   260/299     2.48G   0.03517   0.05444  0.007955   0.09757       147       640    0.4606    0.6208    0.5769    0.3791   0.04239   0.06675   0.01074
   261/299     2.48G   0.03528   0.05263   0.00789    0.0958       182       640    0.4567    0.6183    0.5782     0.382   0.04244   0.06689   0.01073
   262/299     2.48G   0.03507   0.05253  0.008052   0.09566       206       640    0.4599    0.6161    0.5772    0.3814   0.04247   0.06724   0.01088
   263/299     2.48G    0.0346   0.05152  0.008011   0.09413       117       640    0.4804    0.6149    0.5753    0.3846   0.04241   0.06799   0.01092
   264/299     2.48G   0.03485   0.05175  0.007944   0.09455       165       640    0.4716    0.6196    0.5759    0.3818   0.04239   0.06768   0.01071
   265/299     2.48G   0.03529   0.05242  0.007939   0.09565       151       640    0.4617    0.6223    0.5723    0.3802   0.04234   0.06671   0.01054
   266/299     2.48G   0.03479   0.05269  0.007924   0.09541       128       640    0.4667    0.6175    0.5747    0.3815   0.04237   0.06671   0.01062
   267/299     2.48G   0.03543   0.05275  0.008031   0.09621       155       640    0.4704    0.6074     0.568    0.3808   0.04249   0.06735   0.01066
   268/299     2.48G   0.03499   0.05427  0.007924   0.09718        95       640    0.4653    0.6122    0.5723    0.3817   0.04276   0.06788   0.01083
   269/299     2.48G     0.035   0.05256  0.007998   0.09555       193       640    0.4709    0.6219    0.5735    0.3821   0.04285   0.06827   0.01074
   270/299     2.48G   0.03454    0.0508  0.007848   0.09318       197       640    0.4572    0.6077    0.5717    0.3813   0.04267   0.06777   0.01074
   271/299     2.48G   0.03469   0.05148  0.007908   0.09408       142       640    0.4625    0.6163    0.5737    0.3775   0.04297   0.06889   0.01095
   272/299     2.48G    0.0348   0.05215  0.007891   0.09483       201       640    0.4667    0.6163    0.5771    0.3813   0.04323   0.06913   0.01112
   273/299     2.48G   0.03495   0.05118   0.00806    0.0942       168       640    0.4609    0.6186    0.5772    0.3845   0.04287   0.06826   0.01099
   274/299     2.48G   0.03478   0.05281  0.008018   0.09561       182       640    0.4733     0.626    0.5805    0.3838   0.04265   0.06772   0.01084
   275/299     2.48G   0.03495   0.05425  0.007927   0.09713       243       640    0.4734    0.6205    0.5816    0.3865   0.04286   0.06772   0.01079
   276/299     2.48G   0.03501   0.05308  0.007898   0.09599       163       640    0.4741    0.6211     0.581    0.3827    0.0427   0.06798    0.0108
   277/299     2.48G   0.03478   0.05229   0.00803   0.09509       102       640    0.4812    0.6103    0.5754    0.3835   0.04278   0.06806   0.01087
   278/299     2.48G   0.03453    0.0518  0.007924   0.09425       118       640    0.4777    0.6187    0.5784    0.3861   0.04248   0.06762   0.01074
   279/299     2.48G   0.03519   0.05542  0.008005   0.09861       166       640    0.4725    0.6213    0.5765    0.3835   0.04257   0.06796    0.0107
   280/299     2.48G   0.03478   0.05233  0.007916   0.09503       216       640    0.4625    0.6199    0.5752    0.3801   0.04287   0.06855   0.01082
   281/299     2.48G   0.03446   0.05192  0.007948   0.09433       417       640    0.4538    0.6138    0.5767    0.3828   0.04269   0.06841   0.01078
   282/299     2.48G   0.03451   0.05277  0.007773   0.09505       240       640    0.4666    0.6167    0.5829    0.3833   0.04253   0.06778   0.01063
   283/299     2.48G   0.03445   0.05299  0.007848   0.09528       187       640    0.4721    0.6156    0.5796    0.3845   0.04249   0.06783   0.01067
   284/299     2.48G    0.0351   0.05293  0.007887   0.09592       141       640    0.4862    0.6193    0.5866    0.3842   0.04256   0.06843   0.01076
   285/299     2.48G   0.03457   0.05153  0.007912   0.09401       317       640    0.4786    0.6193    0.5822    0.3844   0.04256   0.06831   0.01072
   286/299     2.48G   0.03532   0.05411  0.008004   0.09744       161       640    0.4731    0.6256    0.5812     0.383   0.04278    0.0687   0.01075
   287/299     2.48G   0.03429   0.05038  0.007671   0.09234       139       640    0.4784    0.6192    0.5737    0.3795   0.04269   0.06881   0.01074
   288/299     2.48G   0.03451   0.05306  0.007699   0.09527       266       640    0.4683    0.6115     0.573    0.3788   0.04306   0.06997   0.01095
   289/299     2.48G   0.03435   0.05086  0.007808   0.09302       152       640    0.4782    0.6178    0.5731    0.3809   0.04282   0.06933   0.01072
   290/299     2.48G   0.03476   0.05193  0.007931   0.09462       226       640    0.4784    0.6171    0.5756    0.3847   0.04248   0.06837   0.01069
   291/299     2.48G   0.03472   0.05256  0.007809   0.09508       181       640    0.4775    0.6165     0.574    0.3842   0.04256   0.06872   0.01072
   292/299     2.48G   0.03477   0.05103  0.007806   0.09361       115       640    0.4802    0.6231    0.5783    0.3826   0.04246   0.06898   0.01066
   293/299     2.48G   0.03422   0.05109  0.007845   0.09316       126       640    0.4653    0.6163    0.5755     0.384   0.04234   0.06837   0.01065
   294/299     2.48G   0.03442   0.04978  0.007677   0.09188       170       640    0.4727    0.6183    0.5786    0.3834   0.04256   0.06867   0.01072
   295/299     2.48G   0.03436   0.05163  0.007826   0.09381       108       640    0.4669    0.6192    0.5748    0.3824   0.04264   0.06869   0.01075
   296/299     2.48G   0.03447   0.05273  0.007866   0.09507       140       640    0.4676    0.6194    0.5747    0.3829   0.04227   0.06703   0.01062
   297/299     2.48G   0.03449   0.05299  0.007788   0.09527       190       640    0.4634    0.6123    0.5726    0.3838   0.04231   0.06726    0.0106
   298/299     2.48G   0.03444   0.05027   0.00788   0.09259       228       640    0.4735    0.6139    0.5772    0.3812   0.04239   0.06758   0.01072
   299/299     2.48G   0.03452   0.05009  0.007703   0.09232       212       640    0.4743    0.6212    0.5764    0.3794   0.04249   0.06798   0.01074

